SN 2017gci: a nearby Type I Superluminous Supernova with a bumpy tail

We present and discuss the optical spectro-photometric observations of the nearby (z=0.087) Type I superluminous supernova (SLSN I) SN 2017gci, whose peak K-corrected absolute magnitude reaches Mg=-21.5 mag. Its photometric and spectroscopic evolution includes features of both slow and of fast evolving SLSN I, thus favoring a continuum distribution between the two SLSN-I subclasses. In particular, similarly to other SLSNe I, the multi-band light curves of SN 2017gci show two rebrightenings at about 103 and 142 days after the maximum light. Interestingly, this broadly agrees with a broad emission feature emerging around 6520 A after 51 days from the maximum light, which is followed by a sharp knee in the light curve. If we interpret this feature as Halpha, this could support the fact that the bumps are the signature of late interactions of the ejecta with a (hydrogen rich) circumstellar material. Then we fitted magnetar and CSM-interaction powered synthetic light curves onto the bolometric one of SN 2017gci. In the magnetar case, the fit suggests a polar magnetic field Bp = 6 x 1e14 G, an initial period of the magnetar Pinitial=2.8 ms, an ejecta mass Mejecta=9 Msun and an ejecta opacity k = 0.08 cm g^{-1} . A CSM interaction scenario would imply a CSM mass of 5 Msun and an ejecta mass of 12 Msun. Finally, the nebular spectrum of phase 187 days was modeled, deriving a mass of 10 Msun for the ejecta. Our models suggest that either a magnetar or CSM interaction might be the power sources for SN 2017gci and that its progenitor was a massive (40 Msun) star.

==> reply_iv.txt <==
We thank the referee for her/his report. As requested by the Editor, we added a Data Availability Statement.  Also, Tab. A1, A2, A3, A4, A8 and A12 are partially displayed according to the guidelines of Section 2.7 of the Instructions to Author. Finally, the numbering of the Tables is slightly changed and has a "A" prefix since we implemented an appendix section (Appendix A) for the Tables.




==> reply_new.txt <==
We thank the Referee for her/his further very useful comments. In the following, each comment of the referee is numbered and our answers are marked with ‘>>’. In the new version of the manuscript, our changes are highlighted in boldface.


1) Photometric calibration (major criticism from reviewer #1):

From what I can see, the authors have done a good job of accounting for the conversions between different filter systems. The S-corrections the calculate are ~1% in most cases, and <5% at most. Moreover, I think the important question  is whether the photometric precision at this level actually matters. Perhaps if this was a paper on SN Ia’s for cosmology I would feel more strongly about this. But in this case, where there are far larger systematic uncertainties (for example, the 0.1 mag uncertainty on distance), and crucially where the bumps in the lightcurve have an amplitude of >1 mag, I do not think that this is such a critical question.

>> We fully agree with the referee about this point. However, since we used data obtained with different instrumental configurations, we think that the reader might want to have an idea on the extent at which this kind of systematics affects the magnitude measurements.


2) pg. 5, line 32:
"an upper limit for the rest-frame rise time towards
the maximum luminosity is 54 days."

I do not believe this limit on the rise time is justified, and the authors should remove this claim. There is no physical reason why the LC should be fitted with a 4th order polynomial, and while this is fine to determine the peak, it's a step too far to use this to extrapolate the explosion epoch / rise time. It is quite possible that we have an slow and steady rise (similar to that seen in SN 2018bsz). Better to take this sentence out and just say that the rise time is not constrained thanks to the sparse pre-discovery imaging.

>> The referee is correct in pointing out that a 4th-order polynomial is not implied by any physical reason. Therefore we agree to eliminate this sentence from the new manuscript version.

3) pg. 7, line 30

I was not sure what to make of the metallicity comparison in Fig. 9. It's well know that indirect metallicity measurements using different strong line ratios will systematically disagree with each other, and as far as I can see this is what is being illustrated here. It would be more useful to see a comparison of the metallicity for 17gci *and other SLSN hosts* that have all been measured with the same diagnostics. One should compare galaxies that are on the same scale - does SN2017gci appear higher metallicity with regard to the bulk SLSN population?

I am conscious that the authors are probably quite sick of this paper and are likely ready to see the back of it, and what the authors have said about metallicity is not incorrect (so I would not insist on changes here). However, the authors may want to consider whether a comparison of many different metallicity indicators for a single SN is actually useful to the reader.

>> We added a comparison table (Tab. 14 in the new manuscript) in which the metallicity measurements of SN 2017gci are compared with those of other nearby (z<~0.1) SLSNe~I and GRBs (most of which were discovered to be associated to a SN Ic BL). These data were available in Chen et al. 2017 (2017ApJ...849L...4C, see their Tab. 1) using the O3O2 calibrator (according to Pettini & Pagel 2004). We also investigated more deeply how the pymcz code computes the calibrators and we found that it adopts the upper-branch metallicity calibrators (which are suitable for high-metallicity environments) for the M91, KD02 and KK04 calibrations. Also, we found that the Z94 calibrator was established for the upper-R23 branch only (see Kewley & Ellison  2008ApJ...681.1183K, pag. 16). Therefore we decided to exclude them from Fig. 9. The comparison of the metallicity values provided by the O3O2 calibrator does not suggest that the site of SN 2017gci has a metallicity higher than the site hosting other SLSNe I.



4) pg. 8, line 47

Regarding the OI line - this is quite an interesting result, and one that potentially gives some clues as to the nature of the explosion mechanism - however, what the authors write is unclear and their Fig. 10 is confusing. We see two peaks at 6250 and 6300 Ang. So, it is safe to say that at least the 6250 Ang line is the λ6300 component, blueshifted by ~2000 km/s. However, in their plot it is hard to disentangle the two components of the doublet from the blueshifted component. 

I suggest that they modify Fig. 10 to show a model fit to the observed feature (their model could be two Gaussians with flux ratio in the range [1:1, 1:3] and with fixed separation of 64 Ang). Then, they can see how much better their fit is if they also have an additional velocity component (again comprising both lines the doublet) blueshifted by 2000 kms (so the compound model would have *four* Gaussians in total). Fig. 12 in 2011MNRAS.416.3138V shows an example of this sort of fitting.

The authors could also mention whether they see this double peaked profile in the Mg I] line at 4571 (if they do, this would help strengthen the case that there is an asymmetric explosion). What is really interesting however are the consequences for explosion scenarios if you see a 2000 km/s asymmetry (so for example do magnetar models produce this degree of asymmetry - 2016ApJ...832...73C; similarly do PISN models - 2019ApJ...875..140C; 2017ApJ...846..100G). How does the line profile fit with polarimetry - as far as I am aware there is no evidence for strong asymmetry in SLSNe from polarimetry? (note that the points in this paragraph are suggestions that I make to the authors that I believe would strengthen the paper - and I leave it to their discretion whether to implement these).

>> We thank the referee for her/his suggestions. In the new version of the manuscript, Fig. 10 was replaced. We found the best agreement with a composite model of five gaussians:

Two gaussians (blue solid lines) reproduce a nearly rest-frame 6300,6364 O I doublet;
Two gaussians (green solid lines) reproduce a 6300,6364 O I doublet blueshifted of ~2000 km/s;
A broad component (with a FWHM ~ 11000 km/s, orange dashed line) which peaks at about 6300 A.
 
For each doublet, we found the best match with a flux ratio fixed at 1:3. 

The Mg I] profile does not apparently show a double-peaked profile in any spectrum of SN 2017gci in which it was identified. 
Also, we thank the referee for the suggestion of investigating the suitability of the magnetar and/or PISN scenarios. However, while we find this point very interesting, at the moment we do not feel we have sufficient confidence to include a statement about this in the paper. About polarimetry, another paper (Cikota et al. in preparation) will discuss spectropolarimetry (at early epochs) and imaging-polarimetry (at later epochs) data of SN~2017gci which show an evolution in the continuum polarization, which grows at late phases (after 2017-09-23, i. e. after 27 days, rest frame, from maximum). This may indeed be an evidence of a growing asymmetry at late phases. This result is now mentioned in Sec. 4.2.

5) pg. 9, line 59

"Therefore we disfavour the possibility that the O II recombination might be responsible of this feature since in the O II absorptions already disappeared at φ = 22 days."
I am sure that this is addressing some question of the first referee, but it is unclear what feature is being referred to here!

>> We actually mentioned the W-shaped O II features which occur in the pre-maximum/maximum spectra of SN 2017gci. To make this clearer, we wrote in the new manuscript:

Therefore we disfavor the possibility that the O II recombination might be responsible of this feature since the W-shaped O II λλ 4115,4357,4650 features already disappeared at ϕ = 22 days.


6) Fig. 12

Please check that all spectra are actually in rest frame! In the middle and bottom panel it appears from the narrow lines that at least Gaia16apd is in the observed frame (and possibly some other SNe).

>> The referee is correct in pointing this out. In the last final version of Fig. 12 the redshift correction was wrong for Gaia16apd, PTF09cnd and in the spectrum of SN 2015bn at 49 days after maximum. This was corrected in the new version of the manuscript.


7) In addition, the sentence "we also added a maximum-luminosity spectrum of a Type Ic-BL SN, namely SN 1997ef" in the caption does not appear to be correct.

>> The referee is correct in pointing this out. This comparison is shown in Fig. 13 only. We removed this sentence in the new version of the manuscript.



OTHER MINOR CHANGES

-To avoid misunderstanding, in Fig. 1 we restricted the range in which we plotted the 4th-order polynomial fit of the maximum, which, as pointed out by the referee, has no implications on the explosion date;
-We changed the affiliation of a co-author (SV) and added his missing acknowledgement;
-on page 2, we substituted "LC oscillations (often referred to as bumps)" with "bumps" since the name "bump" was already introduced before;
-on page 5, the gray shaded area of Fig. 4 was erroneously referred to as "light blue";
-on page 7, we marked the Na ID 5890,5896-doublet and C II- 6580,7121 doublet with a double \lambda.

